Learning Better Encoding for Approximate Nearest Neighbor Search with Dictionary Annealing

We introduce a novel dictionary optimization method for high-dimensional vector quantization employed in approximate nearest neighbor (ANN) search. Vector quantization methods first seek a series of dictionaries, then approximate each vector by a sum of elements selected from these dictionaries. An optimal series of dictionaries should be mutually independent, and each dictionary should generate a balanced encoding for the target dataset. Existing methods did not explicitly consider this. To achieve these goals along with minimizing the quantization error (residue), we propose a novel dictionary optimization method called \emph{Dictionary Annealing} that alternatively "heats up" a single dictionary by generating an intermediate dataset with residual vectors, "cools down" the dictionary by fitting the intermediate dataset, then extracts the new residual vectors for the next iteration. Better codes can be learned by DA for the ANN search tasks. DA is easily implemented on GPU to utilize the latest computing technology, and can easily extended to an online dictionary learning scheme. We show by experiments that our optimized dictionaries substantially reduce the overall quantization error. Jointly used with residual vector quantization, our optimized dictionaries lead to a better approximate nearest neighbor search performance compared to the state-of-the-art methods.

==> figures/bitscompareGIST.txt <==
bits,plain,IO-30-10,ckm,cq,pq
32,0.0970,0.1320,0.0970,0.1010,0.0880
64,0.1860,0.2840,0.2220,0.2390,0.1570
128,0.3100,0.4950,0.4350,0.4390,0.3410



==> figures/bitscompareSIFT.txt <==
bits,plain,IO-30-10,cq,ckm,pq
32,0.2281,0.2369,0.2001,0.1803,0.1672
64,0.5035,0.5847,0.5449,0.4670,0.4300
128,0.7212,0.8339,0.8314,0.7470,0.7370



==> figures/convergence.txt <==
initRVQ,initPQ,M,initRVQDA
0.675605,0.746103,1,0.638083
0.671955,0.704372,2,0.623923
0.664740,0.672767,3,0.614441
0.655847,0.657971,4,0.606227
0.647143,0.653652,5,0.603890
0.637000,0.644209,6,0.602251
0.624534,0.644273,7, 0.600289
0.613422,0.637865,8, 0.598444
0.614395,0.635906,9, 0.596749
0.614903,0.635376,10,0.595178
0.612780,0.636958,11,0.593701
0.611298,0.639766,12,0.592353
0.609501,0.637206,13,0.591113
0.607650,0.635773,14,0.590001
0.606155,0.639399,15,0.588353
0.605197,0.635528,16,0.587113

==> figures/convergenceOnline.txt <==
M,distortion
1,0.697954
2,0.676212
3,0.659308
4,0.638083
5,0.623923
6,0.610441
7,0.606227
8,0.603890
9,0.602251
10,0.600289
11,0.598444
12,0.596749
13,0.595178
14,0.593701
15,0.592353
16,0.591113
17,0.590975
18,0.590644
19,0.590281
20,0.589875
21,0.589453
22,0.588998
23,0.588516
24,0.588001
25,0.588017
26,0.587907
27,0.587771
28,0.587593
29,0.587381
30,0.587118
31,0.586838
32,0.586518

==> figures/encodingTime.txt <==
M,time
1,2.028768
2,9.286760
3,15.954944
4,22.633636
5,29.277771
6,36.138136
7,43.005605
8,49.918645
9,56.997451
10,64.371107
11,71.787868
12,79.317778
13,87.124651
14,94.904286
15,102.956002
16,111.111656

==> figures/entropyGIST.txt <==
plain,1-10,10-10,m
7.776681,7.786654,7.801644,1
7.039049,7.882993,7.889379,2
6.461869,7.923054,7.930535,3
6.425559,7.940471,7.964651,4
5.465796,7.945383,7.949075,5
5.634904,7.942690,7.951438,6
5.296835,7.954689,7.962739,7
5.141136,7.958003,7.959336,8
4.829607,7.945751,7.960888,9
5.371233,7.961506,7.946975,10
4.813715,7.954834,7.949673,11
4.544351,7.965580,7.955567,12
4.766124,7.964841,7.949496,13
4.725277,7.966675,7.954093,14
4.206885,7.966452,7.956578,15
4.340472,7.961585,7.952984,16

==> figures/entropySIFT.txt <==
plain,1-10,10-10,m
7.946761,7.946384,7.941876,1
7.938909,7.969083,7.976164,2
7.864290,7.966224,7.977248,3
7.732218,7.971849,7.976468,4
7.597660,7.973760,7.973307,5
7.485698,7.981993,7.974979,6
7.382434,7.980355,7.975356,7
7.309720,7.988326,7.973092,8
6.958068,7.982488,7.984520,9
6.479553,7.981274,7.983937,10
6.767334,7.994142,7.993257,11
6.462074,7.986626,7.985429,12
6.130666,7.990061,7.992298,13
6.770670,7.995099,7.988642,14
6.149988,7.994452,7.996595,15
5.828567,7.995619,7.995400,16

==> figures/epsilon.txt <==
SIFT1M,GIST1M,bits
0.0702,0,1
0.1162,0.0040,2
0.1934,0.0110,3
0.2588,0.0270,4
0.2955,0.0570,5
0.3139,0.0880,6
0.3150,0.1120,7
0.3208,0.1310,8

==> figures/epsilonGIST.txt <==
         0         0    0.0010    0.0010    0.0050    0.0070    0.0110    0.0170    0.0220    0.0350
    0.0040    0.0050    0.0090    0.0140    0.0270    0.0370    0.0500    0.0700    0.1090    0.1380
    0.0110    0.0170    0.0310    0.0480    0.0730    0.0940    0.1280    0.1810    0.2460    0.3290
    0.0270    0.0390    0.0650    0.0950    0.1380    0.1920    0.2560    0.3300    0.4240    0.5190
    0.0570    0.0960    0.1340    0.1760    0.2480    0.3350    0.4190    0.5190    0.6370    0.7180
    0.0830    0.1210    0.1740    0.2470    0.3330    0.4420    0.5570    0.6530    0.7670    0.8500
    0.1010    0.1520    0.2210    0.3030    0.4060    0.5230    0.6390    0.7460    0.8440    0.9170
    0.1210    0.1700    0.2370    0.3230    0.4390    0.5490    0.6510    0.7570    0.8450    0.9180
    0.1380    0.1900    0.2610    0.3530    0.4630    0.5780    0.6720    0.7760    0.8550    0.9180

==> figures/epsilonSIFT.txt <==
    0.0702    0.1132    0.1682    0.2400    0.3268    0.4225    0.5319    0.6450    0.7480    0.8403
    0.1162    0.1848    0.2720    0.3724    0.4855    0.6077    0.7185    0.8165    0.8971    0.9506
    0.1934    0.2916    0.4080    0.5298    0.6545    0.7781    0.8753    0.9389    0.9772    0.9928
    0.2588    0.3814    0.5137    0.6465    0.7666    0.8694    0.9350    0.9744    0.9905    0.9982
    0.2955    0.4239    0.5601    0.6905    0.8059    0.8956    0.9539    0.9827    0.9950    0.9988
    0.3139    0.4434    0.5791    0.7072    0.8228    0.9086    0.9589    0.9842    0.9955    0.9989
    0.3150    0.4481    0.5840    0.7109    0.8230    0.9094    0.9609    0.9841    0.9955    0.9991
    0.3208    0.4524    0.5866    0.7138    0.8253    0.9114    0.9608    0.9845    0.9955    0.9993
    0.3194    0.4500    0.5863    0.7139    0.8261    0.9110    0.9605    0.9846    0.9954    0.9992

==> figures/idxvar.txt <==
IA-1-10     ,IA-10-1     ,plain       ,M
39916.282353,44513.537255,51686.345098,1
25590.823529,171862.03921,163788.05490,2
17649.011765,296637.03529,364440.75294,3
16370.980392,398804.58039,434044.72156,4
15070.611765,666626.31372,499022.76862,5
13855.192157,675617.05098,845409.56078,6
13897.200000,654865.12941,824231.68627,7
10766.352941,1122536.0235,792109.70196,8










==> figures/mutualInfo/entropy.txt <==
D,RVQ,PQ,OPQ,DA,AQ
1,7.6885,7.7207,7.7921,7.7359,7.1776
2,6.9783,7.7292,7.6568,7.8641,6.8725
3,6.3201,7.7573,7.7872,7.9163,6.6839
4,6.3060,7.7862,7.8083,7.9119,6.9486
5,5.6216,7.7939,7.7504,7.9044,6.8042
6,5.5650,7.7911,7.8160,7.9019,7.4302
7,4.8967,7.7980,7.7970,7.9188,7.7391
8,5.3506,7.7779,7.7722,7.9212,7.8119
    
    
    
    
    
    
    
    
    

==> figures/mutualInfo/mutualInfoAQ.txt <==
    7.1776    1.0031    0.9066    0.8504    0.7937    0.7546    0.7312    0.6777
    1.0031    6.8725    0.8296    0.7590    0.7613    0.7509    0.6898    0.6308
    0.9066    0.8296    6.6839    0.6325    0.6588    0.6424    0.6397    0.6007
    0.8504    0.7590    0.6325    6.9486    0.5777    0.6134    0.6054    0.5890
    0.7937    0.7613    0.6588    0.5777    6.8042    0.5593    0.5810    0.5580
    0.7546    0.7509    0.6424    0.6134    0.5593    7.4302    0.5932    0.5774
    0.7312    0.6898    0.6397    0.6054    0.5810    0.5932    7.7391    0.5905
    0.6777    0.6308    0.6007    0.5890    0.5580    0.5774    0.5905    7.8119

==> figures/mutualInfo/mutualInfoDA.txt <==
    7.7359    0.7387    0.7769    0.7898    0.7940    0.7637    0.7645    0.7288
    0.7387    7.8641    0.6805    0.6822    0.6782    0.6643    0.6585    0.6367
    0.7769    0.6805    7.9163    0.6652    0.6620    0.6598    0.6571    0.6411
    0.7898    0.6822    0.6652    7.9119    0.6519    0.6472    0.6506    0.6399
    0.7940    0.6782    0.6620    0.6519    7.9044    0.6444    0.6472    0.6384
    0.7637    0.6643    0.6598    0.6472    0.6444    7.9019    0.6481    0.6360
    0.7645    0.6585    0.6571    0.6506    0.6472    0.6481    7.9188    0.6469
    0.7288    0.6367    0.6411    0.6399    0.6384    0.6360    0.6469    7.9212

==> figures/mutualInfo/mutualInfoOPQ.txt <==
    7.7921    0.9351    0.7627    0.8285    0.7865    0.8890    0.7890    0.7650
    0.9351    7.6568    0.7623    0.8403    0.8851    0.8400    0.8415    0.8528
    0.7627    0.7623    7.7872    0.9279    0.7893    0.7539    0.8765    0.7753
    0.8285    0.8403    0.9279    7.8083    0.8062    0.8311    0.9827    0.8408
    0.7865    0.8851    0.7893    0.8062    7.7504    0.8225    0.7427    0.9107
    0.8890    0.8400    0.7539    0.8311    0.8225    7.8160    0.9176    0.9841
    0.7890    0.8415    0.8765    0.9827    0.7427    0.9176    7.7970    0.8688
    0.7650    0.8528    0.7753    0.8408    0.9107    0.9841    0.8688    7.7722

==> figures/mutualInfo/mutualInfoPQ.txt <==
    7.7207    3.0949    2.3955    2.6404    1.9333    2.1954    1.9113    1.4485
    3.0949    7.7292    2.6337    2.3687    2.4395    1.8958    2.0134    1.6669
    2.3955    2.6337    7.7573    2.3801    2.1130    2.1411    1.8139    1.6553
    2.6404    2.3687    2.3801    7.7862    2.8897    2.6338    2.5443    1.8351
    1.9333    2.4395    2.1130    2.8897    7.7939    2.3290    2.1873    2.3214
    2.1954    1.8958    2.1411    2.6338    2.3290    7.7911    3.0947    2.3586
    1.9113    2.0134    1.8139    2.5443    2.1873    3.0947    7.7980    2.7297
    1.4485    1.6669    1.6553    1.8351    2.3214    2.3586    2.7297    7.7779

==> figures/mutualInfo/mutualInfoRVQ.txt <==
    7.6885    0.4716    0.3332    0.3224    0.2336    0.2397    0.1614    0.2495
    0.4716    6.9783    0.1929    0.1847    0.1309    0.1395    0.1014    0.1410
    0.3332    0.1929    6.3201    0.1241    0.0930    0.1021    0.0768    0.1046
    0.3224    0.1847    0.1241    6.3060    0.0881    0.0932    0.0687    0.0956
    0.2336    0.1309    0.0930    0.0881    5.6216    0.0692    0.0540    0.0693
    0.2397    0.1395    0.1021    0.0932    0.0692    5.5650    0.0696    0.0806
    0.1614    0.1014    0.0768    0.0687    0.0540    0.0696    4.8967    0.0788
    0.2495    0.1410    0.1046    0.0956    0.0693    0.0806    0.0788    5.3506

==> figures/online64.txt <==
batch,overall,fit
0,0.635634,0.591161
1,0.631927,0.601812
2,0.625528,0.602776
3,0.624363,0.597121
4,0.625436,0.596576
5,0.615622,0.598255
6,0.618470,0.588970
7,0.611297,0.591999
8,0.612479,0.584318
9,0.615349,0.585949
10,0.609222,0.588309

==> figures/originalDA.txt <==
64bgist:

offline:
0.1420    0.1980    0.2780    0.3700    0.4720    0.5800    0.7050    0.8070    0.8760    0.9220

online:
0.1530    0.2240    0.3120    0.3990    0.4870    0.5990    0.7180    0.8350    0.8990    0.9540

128bit gist:

offline: 
 0.2220    0.3380    0.4570    0.5920    0.7040    0.8150    0.9090    0.9600    0.9840    0.9950

==> figures/originalGIST.txt <==
 runBPpar(base,learn,gTruth,query,8,256,150,10,1);

Learnt: 1, dist: 1.167954, var:0.494202, varidx:42286.807843
Learnt: 2, dist: 1.004056, var:0.344000, varidx:190232.047059
Assigned: 2, dist: 0.993170, var:0.341520, varidx:176850.901961
Learnt: 3, dist: 0.901739, var:0.269885, varidx:309245.803922
Assigned: 3, dist: 0.892542, var:0.269106, varidx:290541.537255
Learnt: 4, dist: 0.834885, var:0.230825, varidx:582040.015686
Assigned: 4, dist: 0.828141, var:0.230640, varidx:570445.294118
Learnt: 5, dist: 0.782609, var:0.204402, varidx:634850.407843
Assigned: 5, dist: 0.777378, var:0.204308, varidx:620725.192157
Learnt: 6, dist: 0.739493, var:0.184134, varidx:701557.458824
Assigned: 6, dist: 0.735246, var:0.184002, varidx:684554.964706
Learnt: 7, dist: 0.704552, var:0.168838, varidx:917370.298039
Assigned: 7, dist: 0.701231, var:0.168761, varidx:906472.619608
Learnt: 8, dist: 0.672642, var:0.154453, varidx:848796.980392
Assigned: 8, dist: 0.669715, var:0.154349, varidx:821305.239216

rf =

    0.0990    0.1320    0.1850    0.2630    0.3600    0.4590    0.5650    0.7020    0.7870    0.8670

 runBPpar(base,learn,gTruth,query,8,256,150,10,10);

Done:Learnt: 1, dist: 1.165414, var:0.483785, varidx:42159.662745
Learnt: 2, dist: 0.986487, var:0.341984, varidx:22515.843137
Assigned: 2, dist: 0.976723, var:0.340648, varidx:14840.062745
Learnt: 3, dist: 0.874413, var:0.270897, varidx:20421.105882
Assigned: 3, dist: 0.867119, var:0.270650, varidx:9314.666667
Learnt: 4, dist: 0.795166, var:0.227172, varidx:21305.505882
Assigned: 4, dist: 0.790032, var:0.227026, varidx:8538.447059
Learnt: 5, dist: 0.734255, var:0.195001, varidx:22255.247059
Assigned: 5, dist: 0.730726, var:0.195007, varidx:10867.058824
Learnt: 6, dist: 0.685317, var:0.171320, varidx:20354.047059
Assigned: 6, dist: 0.682782, var:0.171413, varidx:9354.188235
Learnt: 7, dist: 0.644275, var:0.152953, varidx:19047.207843
Assigned: 7, dist: 0.642381, var:0.153055, varidx:9452.729412
Learnt: 8, dist: 0.608761, var:0.136678, varidx:22230.972549
Assigned: 8, dist: 0.607262, var:0.136750, varidx:11841.474510

rf =

    0.1160    0.1830    0.2650    0.3560    0.4750    0.5720    0.6940    0.7820    0.8680    0.9320

1,5
Learnt: 1, dist: 1.165633, var:0.490537, varidx:36926.603922
Learnt: 2, dist: 0.986868, var:0.345213, varidx:24151.090196
Assigned: 2, dist: 0.986868, var:0.345213, varidx:24151.090196
Learnt: 3, dist: 0.882384, var:0.273414, varidx:19704.784314
Assigned: 3, dist: 0.882384, var:0.273414, varidx:19704.784314
Learnt: 4, dist: 0.807141, var:0.228061, varidx:16194.211765
Assigned: 4, dist: 0.807141, var:0.228061, varidx:16194.211765
Learnt: 5, dist: 0.748467, var:0.195683, varidx:15284.847059
Assigned: 5, dist: 0.748467, var:0.195683, varidx:15284.847059
Learnt: 6, dist: 0.699979, var:0.171518, varidx:14141.027451
Assigned: 6, dist: 0.699979, var:0.171518, varidx:14141.027451
Learnt: 7, dist: 0.659704, var:0.153211, varidx:13156.611765
Assigned: 7, dist: 0.659704, var:0.153211, varidx:13156.611765
Learnt: 8, dist: 0.624344, var:0.137177, varidx:13029.552941
Assigned: 8, dist: 0.624344, var:0.137177, varidx:13029.552941

rf =

    0.1250    0.1790    0.2390    0.3220    0.4080    0.5170    0.6180    0.7460    0.8270    0.8950

Done:5,1
Learnt: 1, dist: 1.168099, var:0.487498, varidx:50519.913725
Learnt: 2, dist: 1.002650, var:0.337402, varidx:172308.305882
Assigned: 2, dist: 0.992505, var:0.335473, varidx:159029.905882
Learnt: 3, dist: 0.905356, var:0.268619, varidx:384138.690196
Assigned: 3, dist: 0.897573, var:0.267851, varidx:370299.874510
Learnt: 4, dist: 0.837878, var:0.230113, varidx:526020.470588
Assigned: 4, dist: 0.832194, var:0.229850, varidx:517923.372549
Learnt: 5, dist: 0.786302, var:0.204709, varidx:649837.168627
Assigned: 5, dist: 0.782015, var:0.204669, varidx:642766.054902
Learnt: 6, dist: 0.743133, var:0.184477, varidx:659817.843137
Assigned: 6, dist: 0.739691, var:0.184398, varidx:652572.713725
Learnt: 7, dist: 0.708841, var:0.170200, varidx:900477.537255
Assigned: 7, dist: 0.706187, var:0.170180, varidx:889798.870588
Learnt: 8, dist: 0.678849, var:0.157144, varidx:981991.223529
Assigned: 8, dist: 0.676650, var:0.157128, varidx:973366.117647

rf =

    0.1110    0.1530    0.2180    0.2920    0.3820    0.4840    0.5970    0.6890    0.7880    0.8740

Done:5,5
Learnt: 1, dist: 1.166074, var:0.489105, varidx:40208.870588
Learnt: 2, dist: 0.986632, var:0.343600, varidx:24901.325490
Assigned: 2, dist: 0.977435, var:0.341692, varidx:16078.643137
Learnt: 3, dist: 0.875475, var:0.270883, varidx:21477.294118
Assigned: 3, dist: 0.869137, var:0.270180, varidx:11627.262745
Learnt: 4, dist: 0.796134, var:0.225374, varidx:23612.635294
Assigned: 4, dist: 0.792016, var:0.225219, varidx:12543.388235
Learnt: 5, dist: 0.735653, var:0.193015, varidx:20382.329412
Assigned: 5, dist: 0.732844, var:0.192968, varidx:12192.203922
Learnt: 6, dist: 0.687695, var:0.170083, varidx:18529.647059
Assigned: 6, dist: 0.685759, var:0.170166, varidx:10602.211765
Learnt: 7, dist: 0.646560, var:0.150946, varidx:18343.113725
Assigned: 7, dist: 0.645062, var:0.151011, varidx:10621.874510
Learnt: 8, dist: 0.611960, var:0.136341, varidx:16669.631373
Assigned: 8, dist: 0.610829, var:0.136417, varidx:9809.772549

rf =

    0.1410    0.1840    0.2540    0.3590    0.4580    0.5760    0.6950    0.7920    0.8790    0.9250

Done:30,10
Learnt: 1, dist: 1.165769, var:0.487302, varidx:39435.654902
Learnt: 2, dist: 0.986842, var:0.342636, varidx:25944.627451
Assigned: 2, dist: 0.976705, var:0.341167, varidx:17422.392157
Learnt: 3, dist: 0.874063, var:0.271475, varidx:18885.937255
Assigned: 3, dist: 0.865896, var:0.271089, varidx:7287.490196
Learnt: 4, dist: 0.793944, var:0.226155, varidx:23258.203922
Assigned: 4, dist: 0.787942, var:0.226024, varidx:8812.549020
Learnt: 5, dist: 0.733006, var:0.195491, varidx:25391.074510
Assigned: 5, dist: 0.728764, var:0.195598, varidx:8430.964706
Learnt: 6, dist: 0.682759, var:0.170945, varidx:21306.956863
Assigned: 6, dist: 0.679514, var:0.171045, varidx:9035.223529
Learnt: 7, dist: 0.641781, var:0.152533, varidx:20921.678431
Assigned: 7, dist: 0.639395, var:0.152712, varidx:7445.098039
Learnt: 8, dist: 0.606016, var:0.136248, varidx:23189.364706
Assigned: 8, dist: 0.604126, var:0.136348, varidx:9952.172549

rf =

    0.1380    0.2120    0.2840    0.3800    0.4830    0.5880    0.6930    0.7920    0.8750    0.9320

Done:50,10
Learnt: 1, dist: 1.165612, var:0.487382, varidx:43288.478431
Learnt: 2, dist: 0.986800, var:0.341309, varidx:24487.850980
Assigned: 2, dist: 0.976821, var:0.339469, varidx:16635.764706
Learnt: 3, dist: 0.874286, var:0.269955, varidx:19444.549020
Assigned: 3, dist: 0.866112, var:0.269802, varidx:7320.705882
Learnt: 4, dist: 0.794087, var:0.224914, varidx:23902.564706
Assigned: 4, dist: 0.788129, var:0.224718, varidx:9298.141176
Learnt: 5, dist: 0.732378, var:0.193072, varidx:23261.349020
Assigned: 5, dist: 0.727979, var:0.193172, varidx:8642.674510
Learnt: 6, dist: 0.682980, var:0.170285, varidx:23988.156863
Assigned: 6, dist: 0.679795, var:0.170454, varidx:8246.180392
Learnt: 7, dist: 0.641393, var:0.150526, varidx:21329.827451
Assigned: 7, dist: 0.638974, var:0.150621, varidx:8316.666667
Learnt: 8, dist: 0.606434, var:0.135617, varidx:22060.635294
Assigned: 8, dist: 0.604581, var:0.135786, varidx:8993.152941

rf =

    0.1370    0.1980    0.2670    0.3640    0.4760    0.5820    0.6920    0.8050    0.8960    0.9510

Done:100,10
Learnt: 1, dist: 1.165865, var:0.483650, varidx:43315.294118
Learnt: 2, dist: 0.986514, var:0.343171, varidx:22611.505882
Assigned: 2, dist: 0.976488, var:0.341715, varidx:13999.552941
Learnt: 3, dist: 0.873618, var:0.268627, varidx:23023.411765
Assigned: 3, dist: 0.865078, var:0.267956, varidx:8959.207843
Learnt: 4, dist: 0.793139, var:0.223442, varidx:22797.686275
Assigned: 4, dist: 0.786734, var:0.223423, varidx:7922.894118
Learnt: 5, dist: 0.731323, var:0.193083, varidx:23675.796078
Assigned: 5, dist: 0.726507, var:0.193292, varidx:6534.776471
Learnt: 6, dist: 0.681423, var:0.170046, varidx:20423.301961
Assigned: 6, dist: 0.677753, var:0.170272, varidx:5354.509804
Learnt: 7, dist: 0.640666, var:0.152422, varidx:23218.321569
Assigned: 7, dist: 0.637923, var:0.152709, varidx:8254.807843
Learnt: 8, dist: 0.604735, var:0.136619, varidx:21345.764706
Assigned: 8, dist: 0.602519, var:0.136745, varidx:6910.792157

rf =

    0.1420    0.1980    0.2830    0.3710    0.4910    0.6200    0.7260    0.8110    0.8920    0.9450

	Done:180,10
	
Learnt: 1, dist: 1.165684, var:0.481388, varidx:43582.909804
Learnt: 2, dist: 0.986663, var:0.342810, varidx:22283.333333
Assigned: 2, dist: 0.976553, var:0.340838, varidx:15109.466667
Learnt: 3, dist: 0.873531, var:0.269152, varidx:22077.341176
Assigned: 3, dist: 0.865064, var:0.268567, varidx:8853.584314
Learnt: 4, dist: 0.793590, var:0.224878, varidx:22877.850980
Assigned: 4, dist: 0.787128, var:0.224784, varidx:7080.486275
Learnt: 5, dist: 0.731196, var:0.193399, varidx:22913.717647
Assigned: 5, dist: 0.726136, var:0.193587, varidx:6275.043137
Learnt: 6, dist: 0.681467, var:0.169953, varidx:24271.545098
Assigned: 6, dist: 0.677660, var:0.170149, varidx:7292.972549
Learnt: 7, dist: 0.639950, var:0.151909, varidx:23345.537255
Assigned: 7, dist: 0.636984, var:0.152143, varidx:6280.101961
Learnt: 8, dist: 0.604404, var:0.136521, varidx:23982.933333
Assigned: 8, dist: 0.602100, var:0.136690, varidx:6720.141176

rf =

    0.1440    0.1980    0.2730    0.3680    0.4790    0.5890    0.7120    0.8040    0.8850    0.9420

==> figures/originalGist128.txt <==
0.219000, 0.309000, 0.435000, 0.553000, 0.675000, 0.770000, 0.855000, 0.905000, 0.952000, 0.975000, 
PQ:
idx ok   1.00000
0.043000, 0.049000, 0.054000, 0.059000, 0.074000, 0.087000, 0.112000, 0.147000, 0.187000, 0.240000, 

1,1
Learnt: 1, dist: 1.167801, var:0.485808, varidx:7.776681
Learnt: 2, dist: 1.002359, var:0.339262, varidx:7.039049
Assigned: 2, dist: 1.002359, var:0.339262, varidx:7.039049
Learnt: 3, dist: 0.910804, var:0.271115, varidx:6.461869
Assigned: 3, dist: 0.910804, var:0.271115, varidx:6.461994
Learnt: 4, dist: 0.842774, var:0.227804, varidx:6.425559
Assigned: 4, dist: 0.842774, var:0.227804, varidx:6.425584
Learnt: 5, dist: 0.797861, var:0.203007, varidx:5.465796
Assigned: 5, dist: 0.797861, var:0.203007, varidx:5.466111
Learnt: 6, dist: 0.757073, var:0.182732, varidx:5.634904
Assigned: 6, dist: 0.757073, var:0.182732, varidx:5.634890
Learnt: 7, dist: 0.724025, var:0.168124, varidx:5.296835
Assigned: 7, dist: 0.724025, var:0.168124, varidx:5.296866
Learnt: 8, dist: 0.695093, var:0.155049, varidx:5.141136
Assigned: 8, dist: 0.695093, var:0.155049, varidx:5.141147
Learnt: 9, dist: 0.671357, var:0.145945, varidx:4.829607
Assigned: 9, dist: 0.671357, var:0.145945, varidx:4.829656
Learnt: 10, dist: 0.646366, var:0.136203, varidx:5.371233
Assigned: 10, dist: 0.646366, var:0.136203, varidx:5.371200
Learnt: 11, dist: 0.626295, var:0.128890, varidx:4.813715
Assigned: 11, dist: 0.626295, var:0.128890, varidx:4.813732
Learnt: 12, dist: 0.608842, var:0.123371, varidx:4.544351
Assigned: 12, dist: 0.608842, var:0.123371, varidx:4.544359
Learnt: 13, dist: 0.591388, var:0.117349, varidx:4.766124
Assigned: 13, dist: 0.591388, var:0.117349, varidx:4.766098
Learnt: 14, dist: 0.575300, var:0.111955, varidx:4.725277
Assigned: 14, dist: 0.575300, var:0.111955, varidx:4.725285
Learnt: 15, dist: 0.562102, var:0.108190, varidx:4.206885
Assigned: 15, dist: 0.562102, var:0.108190, varidx:4.206863
Learnt: 16, dist: 0.548995, var:0.104407, varidx:4.340472
Assigned: 16, dist: 0.548995, var:0.104407, varidx:4.340452

rf =

    0.1660    0.2340    0.3100    0.4250    0.5320    0.6510    0.7710    0.8490    0.9200    0.9570


1,10
Learnt: 1, dist: 1.165943, var:0.484257, varidx:7.786654
Learnt: 2, dist: 0.986256, var:0.339910, varidx:7.882993
Assigned: 2, dist: 0.986256, var:0.339910, varidx:7.882993
Learnt: 3, dist: 0.882180, var:0.272607, varidx:7.923054
Assigned: 3, dist: 0.882180, var:0.272607, varidx:7.923054
Learnt: 4, dist: 0.806605, var:0.227055, varidx:7.940471
Assigned: 4, dist: 0.806605, var:0.227055, varidx:7.940471
Learnt: 5, dist: 0.747676, var:0.195014, varidx:7.945383
Assigned: 5, dist: 0.747676, var:0.195014, varidx:7.945383
Learnt: 6, dist: 0.700036, var:0.172017, varidx:7.942690
Assigned: 6, dist: 0.700036, var:0.172017, varidx:7.942690
Learnt: 7, dist: 0.658727, var:0.152577, varidx:7.954689
Assigned: 7, dist: 0.658727, var:0.152577, varidx:7.954689
Learnt: 8, dist: 0.623887, var:0.138075, varidx:7.958003
Assigned: 8, dist: 0.623887, var:0.138075, varidx:7.958003
Learnt: 9, dist: 0.591847, var:0.123543, varidx:7.945751
Assigned: 9, dist: 0.591847, var:0.123543, varidx:7.945751
Learnt: 10, dist: 0.564496, var:0.113201, varidx:7.961506
Assigned: 10, dist: 0.564496, var:0.113201, varidx:7.961506
Learnt: 11, dist: 0.539207, var:0.103786, varidx:7.954834
Assigned: 11, dist: 0.539207, var:0.103786, varidx:7.954834
Learnt: 12, dist: 0.516375, var:0.095691, varidx:7.965580
Assigned: 12, dist: 0.516375, var:0.095691, varidx:7.965580
Learnt: 13, dist: 0.495582, var:0.088626, varidx:7.964841
Assigned: 13, dist: 0.495582, var:0.088626, varidx:7.964841
Learnt: 14, dist: 0.476152, var:0.082150, varidx:7.966675
Assigned: 14, dist: 0.476152, var:0.082150, varidx:7.966675
Learnt: 15, dist: 0.458465, var:0.076560, varidx:7.966452
Assigned: 15, dist: 0.458465, var:0.076560, varidx:7.966452
Learnt: 16, dist: 0.441976, var:0.071349, varidx:7.961585
Assigned: 16, dist: 0.441976, var:0.071349, varidx:7.961585

rf =

    0.2110    0.3040    0.4240    0.5470    0.6540    0.7590    0.8580    0.9280    0.9670    0.9890


10,1
Learnt: 1, dist: 1.168672, var:0.484227, varidx:7.721316
Learnt: 2, dist: 1.000464, var:0.336633, varidx:7.135085
Assigned: 2, dist: 0.989657, var:0.334226, varidx:7.174702
Learnt: 3, dist: 0.900993, var:0.266938, varidx:6.423717
Assigned: 3, dist: 0.892172, var:0.266643, varidx:6.447357
Learnt: 4, dist: 0.832810, var:0.228176, varidx:6.002714
Assigned: 4, dist: 0.826057, var:0.227960, varidx:6.021974
Learnt: 5, dist: 0.778465, var:0.203126, varidx:5.968888
Assigned: 5, dist: 0.773055, var:0.202872, varidx:5.988524
Learnt: 6, dist: 0.738008, var:0.183877, varidx:5.307680
Assigned: 6, dist: 0.734028, var:0.183866, varidx:5.314989
Learnt: 7, dist: 0.702696, var:0.167668, varidx:5.348046
Assigned: 7, dist: 0.699281, var:0.167640, varidx:5.355370
Learnt: 8, dist: 0.673283, var:0.155138, varidx:5.079190
Assigned: 8, dist: 0.670496, var:0.155081, varidx:5.086541
Learnt: 9, dist: 0.648536, var:0.144845, varidx:4.767192
Assigned: 9, dist: 0.646243, var:0.144854, varidx:4.772888
Learnt: 10, dist: 0.627337, var:0.137059, varidx:4.524196
Assigned: 10, dist: 0.625442, var:0.137080, varidx:4.527181
Learnt: 11, dist: 0.605674, var:0.128938, varidx:5.002117
Assigned: 11, dist: 0.603904, var:0.128883, varidx:5.011629
Learnt: 12, dist: 0.586540, var:0.122448, varidx:4.814054
Assigned: 12, dist: 0.585040, var:0.122439, varidx:4.823651
Learnt: 13, dist: 0.569126, var:0.116620, varidx:4.719807
Assigned: 13, dist: 0.567782, var:0.116616, varidx:4.732212
Learnt: 14, dist: 0.552655, var:0.111253, varidx:4.803645
Assigned: 14, dist: 0.551422, var:0.111239, varidx:4.810090
Learnt: 15, dist: 0.538903, var:0.107396, varidx:4.402529
Assigned: 15, dist: 0.537896, var:0.107401, varidx:4.406831
Learnt: 16, dist: 0.526875, var:0.104104, varidx:4.012061
Assigned: 16, dist: 0.526044, var:0.104112, varidx:4.018791

rf =

    0.1680    0.2450    0.3530    0.4640    0.5890    0.6970    0.7890    0.8650    0.9280    0.9630


10,10
Learnt: 1, dist: 1.165820, var:0.485332, varidx:7.801644
Learnt: 2, dist: 0.986665, var:0.341961, varidx:7.889379
Assigned: 2, dist: 0.976855, var:0.340216, varidx:7.930535
Learnt: 3, dist: 0.874660, var:0.272602, varidx:7.923005
Assigned: 3, dist: 0.867270, var:0.272227, varidx:7.964651
Learnt: 4, dist: 0.794498, var:0.225974, varidx:7.911131
Assigned: 4, dist: 0.789275, var:0.225767, varidx:7.949075
Learnt: 5, dist: 0.733409, var:0.194244, varidx:7.915292
Assigned: 5, dist: 0.729836, var:0.194273, varidx:7.951438
Learnt: 6, dist: 0.685067, var:0.171766, varidx:7.929901
Assigned: 6, dist: 0.682566, var:0.171869, varidx:7.962739
Learnt: 7, dist: 0.643641, var:0.152412, varidx:7.935161
Assigned: 7, dist: 0.641759, var:0.152509, varidx:7.959336
Learnt: 8, dist: 0.608705, var:0.137219, varidx:7.935664
Assigned: 8, dist: 0.607236, var:0.137318, varidx:7.960888
Learnt: 9, dist: 0.577615, var:0.123648, varidx:7.923795
Assigned: 9, dist: 0.576463, var:0.123730, varidx:7.946975
Learnt: 10, dist: 0.550517, var:0.112773, varidx:7.928382
Assigned: 10, dist: 0.549607, var:0.112839, varidx:7.949673
Learnt: 11, dist: 0.525964, var:0.103486, varidx:7.935849
Assigned: 11, dist: 0.525213, var:0.103549, varidx:7.955567
Learnt: 12, dist: 0.503619, var:0.094620, varidx:7.931575
Assigned: 12, dist: 0.502986, var:0.094671, varidx:7.949496
Learnt: 13, dist: 0.483503, var:0.087621, varidx:7.937442
Assigned: 13, dist: 0.482966, var:0.087674, varidx:7.954093
Learnt: 14, dist: 0.464619, var:0.081116, varidx:7.941290
Assigned: 14, dist: 0.464144, var:0.081151, varidx:7.956578
Learnt: 15, dist: 0.447236, var:0.075387, varidx:7.937646
Assigned: 15, dist: 0.446824, var:0.075422, varidx:7.952984
Learnt: 16, dist: 0.431364, var:0.070464, varidx:7.938189
Assigned: 16, dist: 0.431014, var:0.070500, varidx:7.952018

rf =

    0.2330    0.3540    0.4700    0.5880    0.7170    0.8230    0.9020    0.9410    0.9750    0.9910


1,5
Learnt: 1, dist: 1.165937, var:0.488813, varidx:7.805379
Learnt: 2, dist: 0.986966, var:0.344175, varidx:7.889665
Assigned: 2, dist: 0.986966, var:0.344175, varidx:7.889665
Learnt: 3, dist: 0.882014, var:0.274016, varidx:7.924619
Assigned: 3, dist: 0.882014, var:0.274016, varidx:7.924619
Learnt: 4, dist: 0.807247, var:0.230244, varidx:7.932315
Assigned: 4, dist: 0.807247, var:0.230244, varidx:7.932315
Learnt: 5, dist: 0.748689, var:0.198108, varidx:7.934884
Assigned: 5, dist: 0.748689, var:0.198108, varidx:7.934884
Learnt: 6, dist: 0.700048, var:0.173693, varidx:7.947757
Assigned: 6, dist: 0.700048, var:0.173693, varidx:7.947757
Learnt: 7, dist: 0.659679, var:0.153912, varidx:7.941616
Assigned: 7, dist: 0.659679, var:0.153912, varidx:7.941616
Learnt: 8, dist: 0.624780, var:0.138299, varidx:7.942796
Assigned: 8, dist: 0.624780, var:0.138299, varidx:7.942796
Learnt: 9, dist: 0.593276, var:0.124867, varidx:7.952071
Assigned: 9, dist: 0.593276, var:0.124867, varidx:7.952071
Learnt: 10, dist: 0.565432, var:0.114111, varidx:7.951688
Assigned: 10, dist: 0.565432, var:0.114111, varidx:7.951688
Learnt: 11, dist: 0.540453, var:0.105044, varidx:7.960266
Assigned: 11, dist: 0.540453, var:0.105044, varidx:7.960266
Learnt: 12, dist: 0.517122, var:0.096113, varidx:7.960275
Assigned: 12, dist: 0.517122, var:0.096113, varidx:7.960275
Learnt: 13, dist: 0.496385, var:0.089101, varidx:7.964083
Assigned: 13, dist: 0.496385, var:0.089101, varidx:7.964083
Learnt: 14, dist: 0.476936, var:0.082542, varidx:7.958973
Assigned: 14, dist: 0.476936, var:0.082542, varidx:7.958973
Learnt: 15, dist: 0.458891, var:0.076591, varidx:7.961758
Assigned: 15, dist: 0.458891, var:0.076591, varidx:7.961758
Learnt: 16, dist: 0.442373, var:0.071531, varidx:7.959971
Assigned: 16, dist: 0.442373, var:0.071531, varidx:7.959971

rf =

    0.2260    0.3140    0.4270    0.5590    0.6700    0.7810    0.8660    0.9220    0.9660    0.9870


5,1
Learnt: 1, dist: 1.168431, var:0.497234, varidx:7.775775
Learnt: 2, dist: 1.004113, var:0.338458, varidx:6.952611
Assigned: 2, dist: 0.993836, var:0.335889, varidx:6.989324
Learnt: 3, dist: 0.903793, var:0.269759, varidx:6.512404
Assigned: 3, dist: 0.895907, var:0.269157, varidx:6.539599
Learnt: 4, dist: 0.834994, var:0.230461, varidx:6.075679
Assigned: 4, dist: 0.829250, var:0.230085, varidx:6.094320
Learnt: 5, dist: 0.781948, var:0.202882, varidx:5.866961
Assigned: 5, dist: 0.777667, var:0.202793, varidx:5.877544
Learnt: 6, dist: 0.741486, var:0.184518, varidx:5.447753
Assigned: 6, dist: 0.738272, var:0.184513, varidx:5.453078
Learnt: 7, dist: 0.709087, var:0.169321, varidx:5.056017
Assigned: 7, dist: 0.706492, var:0.169363, varidx:5.058268
Learnt: 8, dist: 0.679401, var:0.157265, varidx:5.216469
Assigned: 8, dist: 0.677299, var:0.157228, varidx:5.222741
Learnt: 9, dist: 0.652270, var:0.146483, varidx:5.230402
Assigned: 9, dist: 0.650399, var:0.146453, varidx:5.244216
Learnt: 10, dist: 0.629601, var:0.138072, varidx:4.879266
Assigned: 10, dist: 0.628097, var:0.138061, varidx:4.885336
Learnt: 11, dist: 0.609555, var:0.130692, varidx:4.711527
Assigned: 11, dist: 0.608272, var:0.130708, varidx:4.712863
Learnt: 12, dist: 0.592132, var:0.124868, varidx:4.507576
Assigned: 12, dist: 0.591041, var:0.124869, varidx:4.513271
Learnt: 13, dist: 0.576207, var:0.119028, varidx:4.336694
Assigned: 13, dist: 0.575284, var:0.119033, varidx:4.339864
Learnt: 14, dist: 0.561122, var:0.114307, varidx:4.476757
Assigned: 14, dist: 0.560300, var:0.114308, varidx:4.479997
Learnt: 15, dist: 0.547211, var:0.109013, varidx:4.213643
Assigned: 15, dist: 0.546545, var:0.108998, varidx:4.216729
Learnt: 16, dist: 0.535163, var:0.105633, varidx:4.010739
Assigned: 16, dist: 0.534555, var:0.105636, varidx:4.012863

rf =

    0.1660    0.2420    0.3290    0.4550    0.5770    0.6760    0.7800    0.8610    0.9280    0.9630


5,5
Learnt: 1, dist: 1.165854, var:0.491142, varidx:7.819805
Learnt: 2, dist: 0.987124, var:0.344571, varidx:7.883090
Assigned: 2, dist: 0.977944, var:0.342885, varidx:7.924264
Learnt: 3, dist: 0.875290, var:0.272420, varidx:7.917649
Assigned: 3, dist: 0.868961, var:0.272119, varidx:7.950404
Learnt: 4, dist: 0.796440, var:0.225873, varidx:7.907900
Assigned: 4, dist: 0.792297, var:0.225587, varidx:7.937669
Learnt: 5, dist: 0.736568, var:0.194742, varidx:7.919278
Assigned: 5, dist: 0.733812, var:0.194704, varidx:7.946327
Learnt: 6, dist: 0.687533, var:0.170947, varidx:7.933037
Assigned: 6, dist: 0.685503, var:0.170991, varidx:7.953422
Learnt: 7, dist: 0.647051, var:0.151973, varidx:7.928359
Assigned: 7, dist: 0.645601, var:0.152041, varidx:7.949393
Learnt: 8, dist: 0.612308, var:0.137078, varidx:7.940009
Assigned: 8, dist: 0.611172, var:0.137152, varidx:7.958709
Learnt: 9, dist: 0.582064, var:0.124381, varidx:7.931198
Assigned: 9, dist: 0.581198, var:0.124448, varidx:7.949290
Learnt: 10, dist: 0.554126, var:0.112932, varidx:7.929099
Assigned: 10, dist: 0.553414, var:0.112974, varidx:7.943391
Learnt: 11, dist: 0.529827, var:0.103824, varidx:7.939479
Assigned: 11, dist: 0.529248, var:0.103860, varidx:7.953974
Learnt: 12, dist: 0.507039, var:0.095047, varidx:7.935031
Assigned: 12, dist: 0.506560, var:0.095084, varidx:7.949333
Learnt: 13, dist: 0.486638, var:0.087972, varidx:7.940269
Assigned: 13, dist: 0.486220, var:0.088008, varidx:7.952186
Learnt: 14, dist: 0.467925, var:0.081748, varidx:7.944074
Assigned: 14, dist: 0.467563, var:0.081777, varidx:7.955447
Learnt: 15, dist: 0.450405, var:0.075836, varidx:7.937154
Assigned: 15, dist: 0.450089, var:0.075856, varidx:7.948059
Learnt: 16, dist: 0.434182, var:0.070659, varidx:7.944127
Assigned: 16, dist: 0.433909, var:0.070681, varidx:7.953839

rf =

    0.2290    0.3110    0.4300    0.5660    0.6950    0.8090    0.8800    0.9380    0.9720    0.9910


30,10
Learnt: 1, dist: 1.165792, var:0.485080, varidx:7.800563
Learnt: 2, dist: 0.986822, var:0.341482, varidx:7.887751
Assigned: 2, dist: 0.976897, var:0.339996, varidx:7.930492
Learnt: 3, dist: 0.874638, var:0.270800, varidx:7.920825
Assigned: 3, dist: 0.866452, var:0.270434, varidx:7.964403
Learnt: 4, dist: 0.794263, var:0.225871, varidx:7.907320
Assigned: 4, dist: 0.788278, var:0.225839, varidx:7.955768
Learnt: 5, dist: 0.732402, var:0.194415, varidx:7.922420
Assigned: 5, dist: 0.728005, var:0.194455, varidx:7.966600
Learnt: 6, dist: 0.682739, var:0.169889, varidx:7.908151
Assigned: 6, dist: 0.679431, var:0.169960, varidx:7.949835
Learnt: 7, dist: 0.641430, var:0.151163, varidx:7.926711
Assigned: 7, dist: 0.639001, var:0.151239, varidx:7.963476
Learnt: 8, dist: 0.606629, var:0.136741, varidx:7.933148
Assigned: 8, dist: 0.604792, var:0.136921, varidx:7.966761
Learnt: 9, dist: 0.575840, var:0.123955, varidx:7.925517
Assigned: 9, dist: 0.574386, var:0.124082, varidx:7.958554
Learnt: 10, dist: 0.547944, var:0.112272, varidx:7.924307
Assigned: 10, dist: 0.546749, var:0.112386, varidx:7.953172
Learnt: 11, dist: 0.523558, var:0.103020, varidx:7.927278
Assigned: 11, dist: 0.522597, var:0.103116, varidx:7.955887
Learnt: 12, dist: 0.501101, var:0.094535, varidx:7.929203
Assigned: 12, dist: 0.500292, var:0.094609, varidx:7.955186
Learnt: 13, dist: 0.480931, var:0.087531, varidx:7.930566
Assigned: 13, dist: 0.480232, var:0.087597, varidx:7.956100
Learnt: 14, dist: 0.462390, var:0.081251, varidx:7.931889
Assigned: 14, dist: 0.461779, var:0.081311, varidx:7.956988
Learnt: 15, dist: 0.445127, var:0.075480, varidx:7.930185
Assigned: 15, dist: 0.444604, var:0.075535, varidx:7.953384
Learnt: 16, dist: 0.429135, var:0.070478, varidx:7.932909
Assigned: 16, dist: 0.428671, var:0.070528, varidx:7.953973

rf =

    0.2440    0.3590    0.4950    0.6100    0.7280    0.8230    0.8940    0.9570    0.9800    0.9970


50,10
Learnt: 1, dist: 1.165588, var:0.486931, varidx:7.800925
Learnt: 2, dist: 0.986704, var:0.343501, varidx:7.892683
Assigned: 2, dist: 0.976624, var:0.341549, varidx:7.933227
Learnt: 3, dist: 0.874385, var:0.271847, varidx:7.914194
Assigned: 3, dist: 0.866197, var:0.271526, varidx:7.960780
Learnt: 4, dist: 0.794096, var:0.227040, varidx:7.913090
Assigned: 4, dist: 0.788055, var:0.226956, varidx:7.960774
Learnt: 5, dist: 0.732441, var:0.193360, varidx:7.904831
Assigned: 5, dist: 0.728038, var:0.193363, varidx:7.948463
Learnt: 6, dist: 0.683155, var:0.169983, varidx:7.917878
Assigned: 6, dist: 0.679905, var:0.170120, varidx:7.960963
Learnt: 7, dist: 0.641510, var:0.151159, varidx:7.928017
Assigned: 7, dist: 0.639055, var:0.151315, varidx:7.964880
Learnt: 8, dist: 0.606071, var:0.135986, varidx:7.932400
Assigned: 8, dist: 0.604217, var:0.136129, varidx:7.966630
Learnt: 9, dist: 0.575459, var:0.123714, varidx:7.930860
Assigned: 9, dist: 0.573975, var:0.123842, varidx:7.961781
Learnt: 10, dist: 0.547901, var:0.112444, varidx:7.924851
Assigned: 10, dist: 0.546716, var:0.112538, varidx:7.953824
Learnt: 11, dist: 0.523318, var:0.103127, varidx:7.931458
Assigned: 11, dist: 0.522356, var:0.103211, varidx:7.958327
Learnt: 12, dist: 0.501050, var:0.094902, varidx:7.929405
Assigned: 12, dist: 0.500222, var:0.094966, varidx:7.957066
Learnt: 13, dist: 0.480992, var:0.087836, varidx:7.920779
Assigned: 13, dist: 0.480292, var:0.087907, varidx:7.947422
Learnt: 14, dist: 0.462291, var:0.081311, varidx:7.931483
Assigned: 14, dist: 0.461673, var:0.081363, varidx:7.955155
Learnt: 15, dist: 0.445045, var:0.075748, varidx:7.933464
Assigned: 15, dist: 0.444514, var:0.075805, varidx:7.956423
Learnt: 16, dist: 0.429040, var:0.070640, varidx:7.931124
Assigned: 16, dist: 0.428574, var:0.070687, varidx:7.951429

rf =

    0.2520    0.3510    0.4670    0.5960    0.7020    0.8120    0.8940    0.9600    0.9860    0.9940

==> figures/originalSIFT.txt <==
1,1
Learnt: 1, dist: 56975.350608, var:359936592.994536, varidx:13929.113725
Learnt: 2, dist: 44435.855223, var:235457225.797175, varidx:13010.635294
Assigned: 2, dist: 44435.855223, var:235457225.797175, varidx:13010.635294
Learnt: 3, dist: 36862.029743, var:164332134.957980, varidx:20079.992157
Assigned: 3, dist: 36862.029743, var:164332134.957980, varidx:20080.360784
Learnt: 4, dist: 31618.883786, var:120623321.819862, varidx:31916.564706
Assigned: 4, dist: 31618.883786, var:120623321.819862, varidx:31916.564706
Learnt: 5, dist: 27682.508788, var:91740063.862197, varidx:44895.160784
Assigned: 5, dist: 27682.508788, var:91740063.862197, varidx:44895.529412
Learnt: 6, dist: 24565.270278, var:71540850.626184, varidx:52462.321569
Assigned: 6, dist: 24565.270278, var:71540850.626184, varidx:52458.713725
Learnt: 7, dist: 22072.987288, var:57135749.090743, varidx:80149.058824
Assigned: 7, dist: 22072.987288, var:57135749.090743, varidx:80147.600000
Learnt: 8, dist: 20013.299343, var:46549492.528204, varidx:96362.533333
Assigned: 8, dist: 20013.299343, var:46549492.528203, varidx:96359.160784

rf =

    0.2541    0.3751    0.5035    0.6272    0.7474    0.8496    0.9192    0.9632    0.9848    0.9958

Done:
1,10
Learnt: 1, dist: 56893.838440, var:361490607.375404, varidx:13104.290196
Learnt: 2, dist: 44384.087072, var:239052268.197952, varidx:5849.003922
Assigned: 2, dist: 44384.087072, var:239052268.197952, varidx:5849.003922
Learnt: 3, dist: 36772.629949, var:166376056.531839, varidx:8500.619608
Assigned: 3, dist: 36772.629949, var:166376056.531839, varidx:8500.619608
Learnt: 4, dist: 31439.368638, var:121206135.566111, varidx:5831.043137
Assigned: 4, dist: 31439.368638, var:121206135.566111, varidx:5831.043137
Learnt: 5, dist: 27429.571260, var:90831648.573427, varidx:5201.450980
Assigned: 5, dist: 27429.571260, var:90831648.573427, varidx:5207.098039
Learnt: 6, dist: 24251.139858, var:69684052.505650, varidx:4724.839216
Assigned: 6, dist: 24251.139858, var:69684052.505650, varidx:4723.403922
Learnt: 7, dist: 21630.328035, var:54372267.096012, varidx:5863.372549
Assigned: 7, dist: 21630.328035, var:54372267.096012, varidx:5860.133333
Learnt: 8, dist: 19479.884896, var:43234705.702362, varidx:2621.427451
Assigned: 8, dist: 19479.884896, var:43234705.702362, varidx:2620.807843

rf =

    0.2696    0.3872    0.5154    0.6442    0.7669    0.8628    0.9318    0.9717    0.9908    0.9971

Done:
10,1
Learnt: 1, dist: 56914.682350, var:361062748.613551, varidx:12682.439216
Learnt: 2, dist: 44384.138565, var:236575849.832456, varidx:12348.619608
Assigned: 2, dist: 43793.426773, var:230350302.798334, varidx:11634.815686
Learnt: 3, dist: 36354.661537, var:161438277.432434, varidx:21837.231373
Assigned: 3, dist: 35734.982037, var:158896296.909911, varidx:18449.474510
Learnt: 4, dist: 30697.276129, var:116650265.839569, varidx:45148.407843
Assigned: 4, dist: 30201.983102, var:115553234.105777, varidx:43621.662745
Learnt: 5, dist: 26495.787450, var:87953702.658679, varidx:55591.772549
Assigned: 5, dist: 26115.787418, var:87488454.407080, varidx:55414.235294
Learnt: 6, dist: 23191.647418, var:68028618.911437, varidx:51872.243137
Assigned: 6, dist: 22909.977747, var:67759518.713982, varidx:51259.984314
Learnt: 7, dist: 20642.358862, var:54509305.377162, varidx:91203.254902
Assigned: 7, dist: 20426.951918, var:54378588.562861, varidx:91289.403922
Learnt: 8, dist: 18540.424447, var:44231263.532906, varidx:99089.749020
Assigned: 8, dist: 18368.281242, var:44150655.403907, varidx:98762.188235

rf =

    0.2952    0.4242    0.5587    0.6885    0.8012    0.8911    0.9496    0.9801    0.9940    0.9989

Done:
10,10
Learnt: 1, dist: 56903.815783, var:362852740.676036, varidx:13364.000000
Learnt: 2, dist: 44372.417142, var:239416659.266243, varidx:6429.568627
Assigned: 2, dist: 43774.445150, var:233058798.315113, varidx:5375.317647
Learnt: 3, dist: 36256.362385, var:162514234.184317, varidx:7559.450980
Assigned: 3, dist: 35642.457656, var:159763082.628237, varidx:4964.431373
Learnt: 4, dist: 30470.014308, var:116049610.816717, varidx:6950.831373
Assigned: 4, dist: 29987.936663, var:115010742.374556, varidx:5046.972549
Learnt: 5, dist: 26172.115250, var:86016053.458392, varidx:4739.066667
Assigned: 5, dist: 25828.571797, var:85688376.054314, varidx:5404.580392
Learnt: 6, dist: 22848.701025, var:65666561.755931, varidx:5480.274510
Assigned: 6, dist: 22599.633196, var:65525903.587079, varidx:6514.023529
Learnt: 7, dist: 20222.431640, var:51359176.386209, varidx:3759.325490
Assigned: 7, dist: 20045.549677, var:51320362.588049, varidx:5152.117647
Learnt: 8, dist: 18069.383322, var:40825998.725256, varidx:3884.729412
Assigned: 8, dist: 17932.039597, var:40827155.587761, varidx:5280.611765

rf =

    0.3165    0.4436    0.5817    0.7143    0.8258    0.9097    0.9610    0.9866    0.9963    0.9991

Done:
1,5
Learnt: 1, dist: 56884.643795, var:362747561.047226, varidx:11498.776471
Learnt: 2, dist: 44350.733628, var:239067083.724688, varidx:5855.254902
Assigned: 2, dist: 44350.733628, var:239067083.724688, varidx:5856.219608
Learnt: 3, dist: 36759.102834, var:167119718.732333, varidx:6991.152941
Assigned: 3, dist: 36759.102834, var:167119718.732333, varidx:6991.152941
Learnt: 4, dist: 31424.234171, var:121587486.336336, varidx:6395.137255
Assigned: 4, dist: 31424.234171, var:121587486.336336, varidx:6395.137255
Learnt: 5, dist: 27407.595162, var:91137908.154116, varidx:5904.290196
Assigned: 5, dist: 27407.595162, var:91137908.154116, varidx:5904.705882
Learnt: 6, dist: 24238.226019, var:70127848.774164, varidx:4310.870588
Assigned: 6, dist: 24238.226019, var:70127848.774164, varidx:4321.764706
Learnt: 7, dist: 21634.299448, var:54731588.861229, varidx:5264.800000
Assigned: 7, dist: 21634.299448, var:54731588.861229, varidx:5276.996078
Learnt: 8, dist: 19464.347380, var:43460610.779428, varidx:4149.058824
Assigned: 8, dist: 19464.347380, var:43460610.779428, varidx:4158.635294

rf =

    0.2686    0.3835    0.5128    0.6442    0.7644    0.8608    0.9300    0.9697    0.9906    0.9976

Done:
5,1
Learnt: 1, dist: 56958.614954, var:362433060.064731, varidx:12780.847059
Learnt: 2, dist: 44398.820409, var:238065590.613101, varidx:12424.180392
Assigned: 2, dist: 43811.962088, var:232049239.416092, varidx:11361.450980
Learnt: 3, dist: 36362.579172, var:161525771.877019, varidx:23788.015686
Assigned: 3, dist: 35808.395471, var:159386842.104760, varidx:20751.223529
Learnt: 4, dist: 30792.640749, var:117806414.925087, varidx:48501.498039
Assigned: 4, dist: 30381.951798, var:117093796.154488, varidx:47130.737255
Learnt: 5, dist: 26617.835763, var:89017403.377973, varidx:48596.721569
Assigned: 5, dist: 26313.868199, var:88614992.280331, varidx:47686.603922
Learnt: 6, dist: 23422.133258, var:69447922.476121, varidx:67392.462745
Assigned: 6, dist: 23197.199345, var:69215029.594222, varidx:66979.725490
Learnt: 7, dist: 20891.315590, var:55600014.162069, varidx:87333.278431
Assigned: 7, dist: 20722.567695, var:55491859.970775, varidx:87251.749020
Learnt: 8, dist: 18793.886677, var:45103589.896043, varidx:96146.603922
Assigned: 8, dist: 18662.162081, var:45049607.555236, varidx:95584.486275

rf =

    0.2865    0.4091    0.5449    0.6777    0.7969    0.8871    0.9478    0.9812    0.9936    0.9982

Done:
5,5
Learnt: 1, dist: 56941.751642, var:362350648.960702, varidx:12509.819608
Learnt: 2, dist: 44372.208936, var:238794297.759922, varidx:6372.752941
Assigned: 2, dist: 43788.920016, var:232448738.479244, varidx:5408.188235
Learnt: 3, dist: 36255.360087, var:161660972.127752, varidx:8536.031373
Assigned: 3, dist: 35713.537595, var:159426656.900766, varidx:6426.556863
Learnt: 4, dist: 30563.616270, var:116038849.906168, varidx:6448.541176
Assigned: 4, dist: 30172.027117, var:115162989.725943, varidx:4685.623529
Learnt: 5, dist: 26301.085605, var:86086421.131847, varidx:6310.627451
Assigned: 5, dist: 26020.526645, var:85853660.588306, varidx:6856.384314
Learnt: 6, dist: 23043.385346, var:65982461.185307, varidx:4055.223529
Assigned: 6, dist: 22851.076874, var:65862407.099774, varidx:4760.556863
Learnt: 7, dist: 20427.405815, var:51565518.344315, varidx:4575.600000
Assigned: 7, dist: 20285.276497, var:51504728.355282, varidx:5463.011765
Learnt: 8, dist: 18295.354053, var:41051119.919739, varidx:2851.701961
Assigned: 8, dist: 18190.590492, var:41057688.765804, varidx:3486.745098

rf =

    0.3045    0.4327    0.5701    0.6970    0.8149    0.9010    0.9533    0.9835    0.9954    0.9984

Done:
30,10
Learnt: 1, dist: 56881.474881, var:365711467.406366, varidx:11010.431373
Learnt: 2, dist: 44363.007094, var:240331009.493598, varidx:6391.858824
Assigned: 2, dist: 43765.054403, var:233810661.077320, varidx:5411.584314
Learnt: 3, dist: 36266.516939, var:162989351.804249, varidx:8136.054902
Assigned: 3, dist: 35633.809314, var:160410186.671352, varidx:5783.419608
Learnt: 4, dist: 30444.908751, var:116217151.115665, varidx:6869.686275
Assigned: 4, dist: 29911.032111, var:115255264.275096, varidx:4734.290196
Learnt: 5, dist: 26099.232092, var:86293089.667904, varidx:6556.478431
Assigned: 5, dist: 25692.279685, var:85913137.521466, varidx:5616.894118
Learnt: 6, dist: 22746.724787, var:65986515.841545, varidx:3782.925490
Assigned: 6, dist: 22444.998241, var:65833104.663150, varidx:5044.274510
Learnt: 7, dist: 20056.476369, var:51408052.785976, varidx:5783.035294
Assigned: 7, dist: 19831.987853, var:51397654.501270, varidx:8260.996078
Learnt: 8, dist: 17889.839045, var:40888263.696935, varidx:3408.423529
Assigned: 8, dist: 17725.247698, var:40885503.979860, varidx:4378.054902

rf =

    0.3180    0.4508    0.5847    0.7155    0.8274    0.9105    0.9623    0.9865    0.9968    0.9994

Done:
50,10
Learnt: 1, dist: 56878.578077, var:362715386.035378, varidx:12257.145098
Learnt: 2, dist: 44344.923305, var:238936500.977213, varidx:6249.796078
Assigned: 2, dist: 43747.061205, var:232367089.873316, varidx:5397.372549
Learnt: 3, dist: 36241.764085, var:161763308.215696, varidx:8276.384314
Assigned: 3, dist: 35614.133074, var:159457853.485087, varidx:6051.968627
Learnt: 4, dist: 30448.552461, var:115875570.150920, varidx:7420.564706
Assigned: 4, dist: 29919.453158, var:114899496.118608, varidx:4861.309804
Learnt: 5, dist: 26099.770839, var:86042617.981250, varidx:6457.137255
Assigned: 5, dist: 25690.023241, var:85644343.859986, varidx:5549.372549
Learnt: 6, dist: 22749.872312, var:65687822.460803, varidx:4148.305882
Assigned: 6, dist: 22447.077536, var:65523352.478258, varidx:5550.078431
Learnt: 7, dist: 20076.566138, var:51308381.583444, varidx:4884.243137
Assigned: 7, dist: 19849.315691, var:51237246.711446, varidx:7789.294118
Learnt: 8, dist: 17906.898393, var:40742731.576678, varidx:3036.368627
Assigned: 8, dist: 17740.657397, var:40744722.821577, varidx:4809.286275

rf =

    0.3153    0.4485    0.5831    0.7197    0.8301    0.9126    0.9639    0.9870    0.9961    0.9993

==> figures/originalSIFT128.txt <==
idx ok   1.00000
0.456000, 0.614000, 0.747000, 0.843000, 0.902000, 0.941000, 0.959000, 0.969000, 0.974000, 0.979000, 
PQ:
idx ok   1.00000
0.439000, 0.603000, 0.737000, 0.846000, 0.917000, 0.951000, 0.967000, 0.974000, 0.980000, 0.988000, 

1,1
Learnt: 1, dist: 56954.339768, var:363414012.847517, varidx:7.946761
Learnt: 2, dist: 44389.517912, var:238239872.990501, varidx:7.938909
Assigned: 2, dist: 44389.517912, var:238239872.990501, varidx:7.938909
Learnt: 3, dist: 36824.822320, var:166775715.733902, varidx:7.864290
Assigned: 3, dist: 36824.822320, var:166775715.733902, varidx:7.864337
Learnt: 4, dist: 31607.124693, var:122498122.386629, varidx:7.732218
Assigned: 4, dist: 31607.124693, var:122498122.386629, varidx:7.732225
Learnt: 5, dist: 27690.234386, var:93138114.203564, varidx:7.597682
Assigned: 5, dist: 27690.234386, var:93138114.203564, varidx:7.597660
Learnt: 6, dist: 24627.791504, var:72911013.218655, varidx:7.485703
Assigned: 6, dist: 24627.791504, var:72911013.218655, varidx:7.485698
Learnt: 7, dist: 22139.980940, var:58345188.634193, varidx:7.382449
Assigned: 7, dist: 22139.980940, var:58345188.634193, varidx:7.382434
Learnt: 8, dist: 20067.973273, var:47421803.870780, varidx:7.309723
Assigned: 8, dist: 20067.973273, var:47421803.870780, varidx:7.309720
Learnt: 9, dist: 18370.840671, var:39532733.883554, varidx:6.958054
Assigned: 9, dist: 18370.840671, var:39532733.883554, varidx:6.958068
Learnt: 10, dist: 17018.969934, var:33890224.517559, varidx:6.479553
Assigned: 10, dist: 17018.969934, var:33890224.517559, varidx:6.479557
Learnt: 11, dist: 15725.947745, var:28889490.377603, varidx:6.767334
Assigned: 11, dist: 15725.947745, var:28889490.377603, varidx:6.767362
Learnt: 12, dist: 14632.231203, var:25045336.864364, varidx:6.462074
Assigned: 12, dist: 14632.231203, var:25045336.864364, varidx:6.462056
Learnt: 13, dist: 13710.896691, var:22103688.825100, varidx:6.130666
Assigned: 13, dist: 13710.896691, var:22103688.825100, varidx:6.130608
Learnt: 14, dist: 12742.350182, var:19128806.538595, varidx:6.770670
Assigned: 14, dist: 12742.350182, var:19128806.538595, varidx:6.770663
Learnt: 15, dist: 11975.991687, var:16990831.908117, varidx:6.149988
Assigned: 15, dist: 11975.991687, var:16990831.908117, varidx:6.149977
Learnt: 16, dist: 11304.746151, var:15304538.697531, varidx:5.828567
Assigned: 16, dist: 11304.746151, var:15304538.697531, varidx:5.828578

rf =

    0.4326    0.5895    0.7312    0.8520    0.9295    0.9750    0.9916    0.9985    0.9999    1.0000


1,10
Learnt: 1, dist: 56913.172596, var:363305621.170937, varidx:7.946384
Learnt: 2, dist: 44387.894103, var:239188763.090306, varidx:7.969083
Assigned: 2, dist: 44387.894103, var:239188763.090306, varidx:7.969083
Learnt: 3, dist: 36781.843865, var:167340135.347005, varidx:7.966224
Assigned: 3, dist: 36781.843865, var:167340135.347005, varidx:7.966224
Learnt: 4, dist: 31474.926989, var:122147547.692248, varidx:7.971849
Assigned: 4, dist: 31474.926989, var:122147547.692248, varidx:7.971835
Learnt: 5, dist: 27421.817879, var:91340543.045891, varidx:7.973760
Assigned: 5, dist: 27421.817879, var:91340543.045891, varidx:7.973746
Learnt: 6, dist: 24256.969517, var:70273209.564630, varidx:7.981993
Assigned: 6, dist: 24256.969517, var:70273209.564630, varidx:7.982000
Learnt: 7, dist: 21652.556125, var:54812748.989196, varidx:7.980355
Assigned: 7, dist: 21652.556125, var:54812748.989196, varidx:7.980382
Learnt: 8, dist: 19509.634253, var:43674773.920354, varidx:7.988326
Assigned: 8, dist: 19509.634253, var:43674773.920354, varidx:7.988328
Learnt: 9, dist: 17636.403086, var:35071837.143830, varidx:7.982488
Assigned: 9, dist: 17636.403086, var:35071837.143830, varidx:7.982488
Learnt: 10, dist: 16016.359363, var:28389150.004900, varidx:7.981274
Assigned: 10, dist: 16016.359363, var:28389150.004900, varidx:7.981286
Learnt: 11, dist: 14614.637476, var:23271288.246822, varidx:7.994142
Assigned: 11, dist: 14614.637476, var:23271288.246822, varidx:7.994127
Learnt: 12, dist: 13351.644308, var:19154073.746075, varidx:7.986626
Assigned: 12, dist: 13351.644308, var:19154073.746075, varidx:7.986623
Learnt: 13, dist: 12234.183799, var:15827803.087209, varidx:7.990061
Assigned: 13, dist: 12234.183799, var:15827803.087209, varidx:7.990061
Learnt: 14, dist: 11230.350038, var:13186324.477793, varidx:7.995099
Assigned: 14, dist: 11230.350038, var:13186324.477793, varidx:7.995099
Learnt: 15, dist: 10326.282891, var:11013391.406395, varidx:7.994452
Assigned: 15, dist: 10326.282891, var:11013391.406395, varidx:7.994452
Learnt: 16, dist: 9507.507945, var:9223676.741426, varidx:7.995619
Assigned: 16, dist: 9507.507945, var:9223676.741426, varidx:7.995619

rf =

    0.4740    0.6381    0.7806    0.8878    0.9540    0.9854    0.9972    0.9996    1.0000    1.0000


10,1
Learnt: 1, dist: 56930.547895, var:360902453.626726, varidx:7.943249
Learnt: 2, dist: 44395.923606, var:237485860.106171, varidx:7.936117
Assigned: 2, dist: 43795.920950, var:230992659.411055, varidx:7.940405
Learnt: 3, dist: 36362.063313, var:161197748.179581, varidx:7.843146
Assigned: 3, dist: 35742.394697, var:158535024.454584, varidx:7.857047
Learnt: 4, dist: 30647.703819, var:115959411.899727, varidx:7.747639
Assigned: 4, dist: 30148.160234, var:115041873.522194, varidx:7.754311
Learnt: 5, dist: 26457.348787, var:87803063.534606, varidx:7.568101
Assigned: 5, dist: 26084.528792, var:87400265.607461, varidx:7.571564
Learnt: 6, dist: 23175.763914, var:68019977.297221, varidx:7.604851
Assigned: 6, dist: 22894.817827, var:67762994.767866, varidx:7.605587
Learnt: 7, dist: 20555.678420, var:53876209.997964, varidx:7.520261
Assigned: 7, dist: 20338.717160, var:53751058.952260, varidx:7.521094
Learnt: 8, dist: 18499.097885, var:44048359.096784, varidx:7.177129
Assigned: 8, dist: 18330.309549, var:43960465.011217, varidx:7.178182
Learnt: 9, dist: 16698.098705, var:36042128.648552, varidx:7.421869
Assigned: 9, dist: 16563.807640, var:36017760.266856, varidx:7.424500
Learnt: 10, dist: 15182.966695, var:29904149.473263, varidx:7.258574
Assigned: 10, dist: 15074.923806, var:29903350.801265, varidx:7.259979
Learnt: 11, dist: 13882.861043, var:25185570.387063, varidx:7.188749
Assigned: 11, dist: 13793.038475, var:25198481.448771, varidx:7.191582
Learnt: 12, dist: 12857.256285, var:21796481.218947, varidx:6.512234
Assigned: 12, dist: 12782.075358, var:21797733.272732, varidx:6.513569
Learnt: 13, dist: 11997.496778, var:19208447.614975, varidx:6.133196
Assigned: 13, dist: 11932.014296, var:19217616.781273, varidx:6.135781
Learnt: 14, dist: 11042.636095, var:16370445.965734, varidx:7.142473
Assigned: 14, dist: 10979.907970, var:16372397.884793, varidx:7.148062
Learnt: 15, dist: 10339.590995, var:14534566.389515, varidx:6.108876
Assigned: 15, dist: 10289.316857, var:14540522.176128, varidx:6.112227
Learnt: 16, dist: 9675.044412, var:12865427.688063, varidx:6.268864
Assigned: 16, dist: 9629.159219, var:12873140.843056, varidx:6.272161

rf =

    0.4860    0.6508    0.7970    0.9002    0.9630    0.9900    0.9980    0.9995    1.0000    1.0000


10,10
Learnt: 1, dist: 56891.093928, var:361911376.863651, varidx:7.941876
Learnt: 2, dist: 44349.498086, var:238672025.074015, varidx:7.972235
Assigned: 2, dist: 43752.147213, var:232213879.751678, varidx:7.976164
Learnt: 3, dist: 36232.447072, var:161626972.087763, varidx:7.968857
Assigned: 3, dist: 35626.950161, var:159299734.758824, varidx:7.977248
Learnt: 4, dist: 30457.650706, var:115667549.431528, varidx:7.968195
Assigned: 4, dist: 29978.155245, var:114779329.562384, varidx:7.976468
Learnt: 5, dist: 26153.727119, var:85964062.043787, varidx:7.971978
Assigned: 5, dist: 25804.126895, var:85553455.325715, varidx:7.973307
Learnt: 6, dist: 22850.922644, var:65700563.525164, varidx:7.977316
Assigned: 6, dist: 22606.570019, var:65544471.885937, varidx:7.974979
Learnt: 7, dist: 20223.716475, var:51242556.423269, varidx:7.981204
Assigned: 7, dist: 20045.975327, var:51211804.656559, varidx:7.975356
Learnt: 8, dist: 18050.707966, var:40573417.472130, varidx:7.980829
Assigned: 8, dist: 17912.251409, var:40594827.099522, varidx:7.973092
Learnt: 9, dist: 16237.965039, var:32687543.763645, varidx:7.987991
Assigned: 9, dist: 16134.197816, var:32715539.681369, varidx:7.984520
Learnt: 10, dist: 14676.826348, var:26522552.403242, varidx:7.986873
Assigned: 10, dist: 14592.486592, var:26552631.788731, varidx:7.983937
Learnt: 11, dist: 13336.947356, var:21763322.013685, varidx:7.993599
Assigned: 11, dist: 13270.667128, var:21796304.114473, varidx:7.993257
Learnt: 12, dist: 12140.052844, var:17916286.307110, varidx:7.987399
Assigned: 12, dist: 12083.836352, var:17948250.755655, varidx:7.985429
Learnt: 13, dist: 11090.501111, var:14868854.528195, varidx:7.992699
Assigned: 13, dist: 11043.212907, var:14895633.720055, varidx:7.992298
Learnt: 14, dist: 10140.764735, var:12373285.302100, varidx:7.989866
Assigned: 14, dist: 10100.656877, var:12394663.603211, varidx:7.988642
Learnt: 15, dist: 9301.548850, var:10370876.054692, varidx:7.995984
Assigned: 15, dist: 9267.036547, var:10388680.583081, varidx:7.996595
Learnt: 16, dist: 8538.140305, var:8703387.367859, varidx:7.995339
Assigned: 16, dist: 8507.022422, var:8718876.238844, varidx:7.995400

rf =

    0.5132    0.6911    0.8273    0.9207    0.9757    0.9925    0.9987    0.9999    1.0000    1.0000


1,5
Learnt: 1, dist: 56889.617982, var:362707160.606737, varidx:7.947168
Learnt: 2, dist: 44349.568549, var:238595286.031423, varidx:7.972884
Assigned: 2, dist: 44349.568549, var:238595286.031422, varidx:7.972884
Learnt: 3, dist: 36760.964403, var:166569361.117898, varidx:7.965716
Assigned: 3, dist: 36760.964403, var:166569361.117898, varidx:7.965716
Learnt: 4, dist: 31421.321589, var:121069794.227574, varidx:7.974431
Assigned: 4, dist: 31421.321589, var:121069794.227574, varidx:7.974431
Learnt: 5, dist: 27394.925282, var:90883806.408639, varidx:7.975998
Assigned: 5, dist: 27394.925282, var:90883806.408639, varidx:7.975981
Learnt: 6, dist: 24227.850697, var:69797205.582108, varidx:7.976596
Assigned: 6, dist: 24227.850697, var:69797205.582108, varidx:7.976599
Learnt: 7, dist: 21626.345943, var:54598756.710871, varidx:7.978045
Assigned: 7, dist: 21626.345943, var:54598756.710871, varidx:7.978020
Learnt: 8, dist: 19480.713469, var:43480959.852883, varidx:7.988061
Assigned: 8, dist: 19480.713469, var:43480959.852883, varidx:7.988050
Learnt: 9, dist: 17608.037901, var:34865057.039709, varidx:7.980874
Assigned: 9, dist: 17608.037901, var:34865057.039709, varidx:7.980839
Learnt: 10, dist: 15981.120243, var:28189156.815706, varidx:7.983921
Assigned: 10, dist: 15981.120243, var:28189156.815706, varidx:7.983895
Learnt: 11, dist: 14570.827724, var:23089255.861673, varidx:7.991383
Assigned: 11, dist: 14570.827724, var:23089255.861673, varidx:7.991340
Learnt: 12, dist: 13324.051457, var:19028639.192618, varidx:7.989230
Assigned: 12, dist: 13324.051457, var:19028639.192618, varidx:7.989230
Learnt: 13, dist: 12212.369593, var:15767667.539271, varidx:7.994948
Assigned: 13, dist: 12212.369593, var:15767667.539271, varidx:7.994967
Learnt: 14, dist: 11213.995677, var:13125534.261135, varidx:7.995741
Assigned: 14, dist: 11213.995677, var:13125534.261135, varidx:7.995732
Learnt: 15, dist: 10308.309258, var:10953205.160913, varidx:7.993713
Assigned: 15, dist: 10308.309258, var:10953205.160913, varidx:7.993713
Learnt: 16, dist: 9491.978069, var:9187451.874780, varidx:7.997086
Assigned: 16, dist: 9491.978069, var:9187451.874780, varidx:7.997086

rf =

    0.4668    0.6318    0.7769    0.8927    0.9553    0.9855    0.9964    0.9995    1.0000    1.0000


5,1
Learnt: 1, dist: 56943.739848, var:360682842.306697, varidx:7.943638
Learnt: 2, dist: 44425.102321, var:236938823.562385, varidx:7.928504
Assigned: 2, dist: 43832.902349, var:230754878.238246, varidx:7.932904
Learnt: 3, dist: 36420.173349, var:161111838.788398, varidx:7.796170
Assigned: 3, dist: 35868.534908, var:158902817.268257, varidx:7.806800
Learnt: 4, dist: 30789.313082, var:116931960.862015, varidx:7.713739
Assigned: 4, dist: 30371.962102, var:116198343.727892, varidx:7.717641
Learnt: 5, dist: 26609.214607, var:88439967.951964, varidx:7.650078
Assigned: 5, dist: 26304.797072, var:88037358.789985, varidx:7.653632
Learnt: 6, dist: 23438.203477, var:69113836.557614, varidx:7.463451
Assigned: 6, dist: 23214.689346, var:68933746.214228, varidx:7.463820
Learnt: 7, dist: 20851.419364, var:54923292.671742, varidx:7.451790
Assigned: 7, dist: 20680.532342, var:54808012.704787, varidx:7.452657
Learnt: 8, dist: 18835.308843, var:45037122.684578, varidx:7.094750
Assigned: 8, dist: 18704.272719, var:44976938.876908, varidx:7.095283
Learnt: 9, dist: 17266.704922, var:38147664.958651, varidx:6.600894
Assigned: 9, dist: 17161.498133, var:38121354.686569, varidx:6.602904
Learnt: 10, dist: 15713.527433, var:31651840.230318, varidx:7.225760
Assigned: 10, dist: 15621.444695, var:31646843.909687, varidx:7.228500
Learnt: 11, dist: 14467.495774, var:27018966.378773, varidx:6.741580
Assigned: 11, dist: 14396.136176, var:27014005.881420, varidx:6.743276
Learnt: 12, dist: 13486.837947, var:23671300.973677, varidx:6.114129
Assigned: 12, dist: 13426.127922, var:23678121.051677, varidx:6.117816
Learnt: 13, dist: 12618.258886, var:21005423.232643, varidx:5.980166
Assigned: 13, dist: 12565.773049, var:21004507.422166, varidx:5.981800
Learnt: 14, dist: 11735.696797, var:18323415.957215, varidx:6.445016
Assigned: 14, dist: 11686.907830, var:18321809.818664, varidx:6.448001
Learnt: 15, dist: 11034.119554, var:16420946.605273, varidx:5.806605
Assigned: 15, dist: 10993.151130, var:16420405.318647, varidx:5.809605
Learnt: 16, dist: 10335.439288, var:14532295.764744, varidx:6.170409
Assigned: 16, dist: 10297.203009, var:14532368.288242, varidx:6.173724

rf =

    0.4713    0.6368    0.7778    0.8896    0.9541    0.9880    0.9973    0.9995    0.9999    1.0000


5,5
Learnt: 1, dist: 56866.985571, var:363506916.667807, varidx:7.945534
Learnt: 2, dist: 44352.584234, var:239000238.452383, varidx:7.971078
Assigned: 2, dist: 43769.733258, var:232487240.860098, varidx:7.975597
Learnt: 3, dist: 36253.704523, var:162481837.262953, varidx:7.963451
Assigned: 3, dist: 35706.835986, var:160264742.254966, varidx:7.971986
Learnt: 4, dist: 30542.038376, var:116229849.827150, varidx:7.966418
Assigned: 4, dist: 30151.078837, var:115384416.095760, varidx:7.972635
Learnt: 5, dist: 26310.962902, var:86529225.542236, varidx:7.970847
Assigned: 5, dist: 26031.997809, var:86226311.611120, varidx:7.973202
Learnt: 6, dist: 23035.076640, var:66185948.584412, varidx:7.975699
Assigned: 6, dist: 22835.454331, var:66046631.345390, varidx:7.972130
Learnt: 7, dist: 20418.707384, var:51693037.748160, varidx:7.981665
Assigned: 7, dist: 20277.170193, var:51673416.262972, varidx:7.980049
Learnt: 8, dist: 18292.516484, var:41174284.443699, varidx:7.983678
Assigned: 8, dist: 18190.438796, var:41192388.829910, varidx:7.981724
Learnt: 9, dist: 16472.477445, var:33121581.025020, varidx:7.982958
Assigned: 9, dist: 16390.923094, var:33153821.046904, varidx:7.980701
Learnt: 10, dist: 14907.406822, var:26892946.793103, varidx:7.986137
Assigned: 10, dist: 14843.184488, var:26912972.181355, varidx:7.983760
Learnt: 11, dist: 13547.388740, var:22033316.117520, varidx:7.985854
Assigned: 11, dist: 13494.957786, var:22053214.775649, varidx:7.985201
Learnt: 12, dist: 12359.243343, var:18219114.926032, varidx:7.994185
Assigned: 12, dist: 12316.266915, var:18240769.592669, varidx:7.993894
Learnt: 13, dist: 11298.139005, var:15104989.927095, varidx:7.990874
Assigned: 13, dist: 11261.909488, var:15123235.929793, varidx:7.990745
Learnt: 14, dist: 10350.875893, var:12589776.938408, varidx:7.995402
Assigned: 14, dist: 10319.743293, var:12606391.067837, varidx:7.995388
Learnt: 15, dist: 9500.046766, var:10533313.171623, varidx:7.996332
Assigned: 15, dist: 9473.168682, var:10544426.062332, varidx:7.996731
Learnt: 16, dist: 8731.081333, var:8844757.272665, varidx:7.996769
Assigned: 16, dist: 8707.969751, var:8854967.398372, varidx:7.997098

rf =

    0.5063    0.6795    0.8214    0.9223    0.9730    0.9928    0.9988    0.9999    1.0000    1.0000


30,10
Learnt: 1, dist: 56902.878724, var:362428566.188562, varidx:7.943595
Learnt: 2, dist: 44387.398193, var:239182474.502326, varidx:7.971701
Assigned: 2, dist: 43787.958322, var:232699844.513853, varidx:7.975896
Learnt: 3, dist: 36283.197728, var:162451865.193380, varidx:7.968456
Assigned: 3, dist: 35654.971311, var:159829470.060028, varidx:7.975967
Learnt: 4, dist: 30466.440948, var:116009801.977394, varidx:7.968122
Assigned: 4, dist: 29928.064192, var:114986333.454613, varidx:7.976062
Learnt: 5, dist: 26116.132774, var:86019868.048369, varidx:7.973175
Assigned: 5, dist: 25704.856898, var:85517323.063262, varidx:7.976562
Learnt: 6, dist: 22762.939171, var:65579666.072946, varidx:7.978868
Assigned: 6, dist: 22462.275501, var:65391096.117272, varidx:7.974472
Learnt: 7, dist: 20075.971739, var:51014492.372250, varidx:7.974682
Assigned: 7, dist: 19847.545217, var:50985403.472131, varidx:7.962019
Learnt: 8, dist: 17899.770580, var:40565166.338057, varidx:7.985118
Assigned: 8, dist: 17731.190967, var:40590352.968311, varidx:7.978501
Learnt: 9, dist: 16064.684198, var:32590307.404638, varidx:7.982253
Assigned: 9, dist: 15931.089853, var:32637598.411108, varidx:7.976352
Learnt: 10, dist: 14500.095814, var:26481127.237385, varidx:7.987249
Assigned: 10, dist: 14393.486802, var:26524192.694337, varidx:7.982375
Learnt: 11, dist: 13141.988692, var:21689305.707686, varidx:7.987807
Assigned: 11, dist: 13055.428490, var:21733003.127723, varidx:7.986648
Learnt: 12, dist: 11952.058540, var:17876662.758608, varidx:7.989298
Assigned: 12, dist: 11878.723314, var:17922480.806226, varidx:7.985375
Learnt: 13, dist: 10896.718728, var:14827818.159729, varidx:7.991196
Assigned: 13, dist: 10835.410895, var:14868603.686687, varidx:7.989310
Learnt: 14, dist: 9964.384002, var:12375469.877270, varidx:7.994675
Assigned: 14, dist: 9912.544185, var:12407865.884515, varidx:7.995319
Learnt: 15, dist: 9127.599685, var:10369635.579550, varidx:7.995521
Assigned: 15, dist: 9082.939612, var:10394788.674272, varidx:7.996205
Learnt: 16, dist: 8374.298880, var:8720711.754814, varidx:7.995416
Assigned: 16, dist: 8334.788231, var:8742065.635517, varidx:7.995929

rf =

    0.5215    0.6941    0.8312    0.9278    0.9759    0.9941    0.9990    0.9999    1.0000    1.0000


50,10
Learnt: 1, dist: 56908.045944, var:364516235.781068, varidx:7.944962
Learnt: 2, dist: 44408.088002, var:239483824.191030, varidx:7.968781
Assigned: 2, dist: 43814.745378, var:233352092.418671, varidx:7.974092
Learnt: 3, dist: 36301.596543, var:162762756.138604, varidx:7.966103
Assigned: 3, dist: 35661.483731, var:159954387.309794, varidx:7.975852
Learnt: 4, dist: 30482.240767, var:115929684.961156, varidx:7.970045
Assigned: 4, dist: 29951.820777, var:115040152.334375, varidx:7.978441
Learnt: 5, dist: 26115.300677, var:86038359.115382, varidx:7.972719
Assigned: 5, dist: 25704.486870, var:85642233.484896, varidx:7.971495
Learnt: 6, dist: 22755.917356, var:65672935.180360, varidx:7.978306
Assigned: 6, dist: 22453.840427, var:65536232.641128, varidx:7.972120
Learnt: 7, dist: 20077.079175, var:51234879.578303, varidx:7.980126
Assigned: 7, dist: 19848.974874, var:51182236.337120, varidx:7.970141
Learnt: 8, dist: 17889.132771, var:40688330.627158, varidx:7.985516
Assigned: 8, dist: 17717.187884, var:40677402.955014, varidx:7.977458
Learnt: 9, dist: 16065.514410, var:32706640.444706, varidx:7.986497
Assigned: 9, dist: 15934.324971, var:32752407.315029, varidx:7.981247
Learnt: 10, dist: 14512.794433, var:26647215.876578, varidx:7.992002
Assigned: 10, dist: 14409.108297, var:26703005.485791, varidx:7.991295
Learnt: 11, dist: 13154.198964, var:21845823.248374, varidx:7.987805
Assigned: 11, dist: 13067.360930, var:21896855.557424, varidx:7.984162
Learnt: 12, dist: 11966.600055, var:18040886.721518, varidx:7.990902
Assigned: 12, dist: 11894.501897, var:18074049.400461, varidx:7.988828
Learnt: 13, dist: 10913.389769, var:14963768.534415, varidx:7.992009
Assigned: 13, dist: 10852.609936, var:15000808.500198, varidx:7.991605
Learnt: 14, dist: 9976.081004, var:12475657.970040, varidx:7.990924
Assigned: 14, dist: 9923.953523, var:12505251.135335, varidx:7.989683
Learnt: 15, dist: 9133.494895, var:10446964.839036, varidx:7.993451
Assigned: 15, dist: 9088.065964, var:10470841.510376, varidx:7.992439
Learnt: 16, dist: 8374.294821, var:8746188.084054, varidx:7.994012
Assigned: 16, dist: 8334.522358, var:8768206.686692, varidx:7.993541

rf =

    0.5257    0.6969    0.8339    0.9294    0.9769    0.9943    0.9990    0.9997    1.0000    1.0000

==> figures/recallGIST1M.txt <==
IA-50-10,IA-30-10,IA-5-5,IA-5-1,IA-1-5,IA-10-10,IA-10-1,IA-1-10,IA-1-1,PQ    ,OPQ   ,R  
0.1370  ,0.1380  ,0.1410,0.1110,0.1250,0.1160  ,0.0990 ,0.1180 ,0.0930,0.0440,0.1130,1  
0.1980  ,0.2120  ,0.1840,0.1530,0.1790,0.1830  ,0.1320 ,0.1650 ,0.1360,0.0530,0.1530,2  
0.2670  ,0.2840  ,0.2540,0.2180,0.2390,0.2650  ,0.1850 ,0.2430 ,0.1860,0.0610,0.2220,4  
0.3640  ,0.3800  ,0.3590,0.2920,0.3220,0.3560  ,0.2630 ,0.3320 ,0.2420,0.0830,0.3110,8  
0.4760  ,0.4830  ,0.4580,0.3820,0.4080,0.4750  ,0.3600 ,0.4200 ,0.3400,0.1080,0.4300,16 
0.5820  ,0.5880  ,0.5760,0.4840,0.5170,0.5720  ,0.4590 ,0.5380 ,0.4390,0.1570,0.5350,32 
0.6920  ,0.6930  ,0.6950,0.5970,0.6180,0.6940  ,0.5650 ,0.6500 ,0.5340,0.2080,0.6580,64 
0.8050  ,0.7920  ,0.7920,0.6890,0.7460,0.7820  ,0.7020 ,0.7510 ,0.6320,0.2770,0.7470,128
0.8960  ,0.8750  ,0.8790,0.7880,0.8270,0.8680  ,0.7870 ,0.8500 ,0.7340,0.3610,0.8310,256
0.9510  ,0.9320  ,0.9250,0.8740,0.8950,0.9320  ,0.8670 ,0.9040 ,0.8330,0.4550,0.8930,512

==> figures/recallGIST1M128.txt <==
online,offline,RVQ,AQ,OPQ,PQ,R
0.2600,0.2330,0.1660,0.2110,0.2190,0.1660,1
0.3880,0.3540,0.2340,0.3090,0.3010,0.2440,2
0.5110,0.4700,0.3100,0.4390,0.4350,0.3410,4
0.6300,0.5880,0.4250,0.5720,0.5530,0.4350,8
0.7430,0.7170,0.5320,0.6880,0.6750,0.5620,16
0.8370,0.8230,0.6510,0.7770,0.7700,0.6830,32
0.9170,0.9020,0.7710,0.8610,0.8550,0.7910,64
0.9560,0.9410,0.8490,0.9110,0.9050,0.8510,128
0.9870,0.9750,0.9200,0.9570,0.9520,0.9210,256
0.9940,0.9910,0.9570,0.9750,0.9750,0.9590,512

==> figures/recallGIST1M64.txt <==
online,offline,RVQ,AQ,OPQ,PQ,R
0.1530,0.1420,0.0930,0.1250,0.1130,0.0830,1
0.2240,0.1980,0.1360,0.1790,0.1530,0.1080,2
0.3120,0.2780,0.1860,0.2390,0.2220,0.1570,4
0.3990,0.3700,0.2420,0.3220,0.3110,0.2080,8
0.4970,0.4720,0.3400,0.4380,0.4100,0.2770,16
0.5990,0.5800,0.4390,0.5370,0.5350,0.3610,32
0.7180,0.7050,0.5340,0.6580,0.6580,0.4550,64
0.8350,0.8070,0.6320,0.7460,0.7470,0.5730,128
0.8990,0.8760,0.7340,0.8370,0.8310,0.6900,256
0.9540,0.9220,0.8330,0.8950,0.8930,0.7830,512


    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    

==> figures/recallSIFT1M.txt <==
IK    ,PQ    ,OPQ   ,ITQ   ,R
0.2630,0.2290,0.2580,0.0590,1
0.3700,0.3200,0.3590,0.0810,2
0.5070,0.4300,0.4670,0.1070,4
0.6420,0.5340,0.5940,0.1490,8
0.7630,0.6730,0.7060,0.1990,16
0.8690,0.7790,0.8230,0.2710,32
0.9400,0.8690,0.8940,0.3470,64
0.9840,0.9230,0.9490,0.4190,128
0.9940,0.9620,0.9800,0.4960,256
1.0000,0.9890,0.9920,0.6080,512

==> figures/recallSIFT1M128.txt <==
online,offline,RVQ,AQ,OPQ,PQ,R
0.5910,0.5480,0.4126,0.5463,0.4560,0.4390,1
0.7430,0.7160,0.5795,0.6995,0.6140,0.6030,2
0.8650,0.8370,0.7212,0.8314,0.7470,0.7370,4
0.9480,0.9330,0.8330,0.9223,0.8520,0.8460,8
0.9790,0.9760,0.9000,0.9730,0.9295,0.9170,16
0.9920,0.9910,0.9410,0.9928,0.9750,0.9610,32
0.9990,0.9990,0.9590,0.9988,0.9916,0.9870,64
1.0000,1.0000,0.9690,0.9999,0.9985,0.9890,128
1.0000,1.0000,0.9740,1.0000,0.9999,0.9970,256
1.0000,1.0000,0.9790,1.0000,1.0000,0.9980,512

    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    

==> figures/recallSIFT1M64.txt <==
online,offline,RVQ,PQ,OPQ,AQ,R
0.3520,0.3180,0.2540,0.2290,0.2580,0.2860,1
0.4750,0.4500,0.3750,0.3200,0.3590,0.4090,2
0.6240,0.5840,0.5030,0.4300,0.4670,0.5440,4
0.7410,0.7150,0.6270,0.5340,0.5940,0.6770,8
0.8520,0.8300,0.7470,0.6730,0.7060,0.7960,16
0.9190,0.9120,0.8490,0.7790,0.8230,0.8870,32
0.9740,0.9630,0.9190,0.8690,0.8940,0.9470,64
0.9930,0.9860,0.9630,0.9230,0.9490,0.9810,128
0.9990,0.9960,0.9840,0.9620,0.9800,0.9930,256
1.0000,0.9990,0.9950,0.9890,0.9920,0.9980,512


    
    
    
    
    
    
    
    
    
    

==> figures/shrinkGIST.txt <==
10-10,10-1,1-10,plain,M
1.165820,1.168672,1.165943,1.167801,1
0.976855,0.989657,0.986256,1.002359,2
0.867270,0.892172,0.882180,0.910804,3
0.789275,0.826057,0.806605,0.842774,4
0.729836,0.773055,0.747676,0.797861,5
0.682566,0.734028,0.700036,0.757073,6
0.641759,0.699281,0.658727,0.724025,7
0.607236,0.670496,0.623887,0.695093,8
0.576463,0.646243,0.591847,0.671357,9
0.549607,0.625442,0.564496,0.646366,10
0.525213,0.603904,0.539207,0.626295,11
0.502986,0.585040,0.516375,0.608842,12
0.482966,0.567782,0.495582,0.591388,13
0.464144,0.551422,0.476152,0.575300,14
0.446824,0.537896,0.458465,0.562102,15
0.431014,0.526044,0.441976,0.548995,16

==> figures/shrinkSIFT.txt <==
10-10,10-1,1-10,plain,M
56891.09392,56930.5478,56913.17259,56954.339768,1
43752.14721,43795.9209,44387.89410,44389.517912,2
35626.95016,35742.3946,36781.84386,36824.822320,3
29978.15524,30148.1602,31474.92698,31607.124693,4
25804.12689,26084.5287,27421.81787,27690.234386,5
22606.57001,22894.8178,24256.96951,24627.791504,6
20045.97532,20338.7171,21652.55612,22139.980940,7
17912.25140,18330.3095,19509.63425,20067.973273,8
16134.19781,16563.8076,17636.40308,18370.840671,9
14592.48659,15074.9238,16016.35936,17018.969934,10
13270.66712,13793.0384,14614.63747,15725.947745,11
12083.83635,12782.0753,13351.64430,14632.231203,12
11043.21290,11932.0142,12234.18379,13710.896691,13
10100.65687,10979.9079,11230.35003,12742.350182,14
9267.036547,10289.3168,10326.28289,11975.991687,15
8507.022422,9629.15921,9507.507945,11304.746151,16

















